Initialisation from lattice Boltzmann to multi-step Finite Difference methods: modified equations and discrete observability

Latitude on the choice of initialisation is a shared feature between one-step extended state-space and multi-step methods. The paper focuses on lattice Boltzmann schemes, which can be interpreted as examples of both previous categories of numerical schemes. We propose a modified equation analysis of the initialisation schemes for lattice Boltzmann methods, determined by the choice of initial data. These modified equations provide guidelines to devise and analyze the initialisation in terms of order of consistency with respect to the target Cauchy problem and time smoothness of the numerical solution. In detail, the larger the number of matched terms between modified equations for initialisation and bulk methods, the smoother the obtained numerical solution. This is particularly manifest for numerical dissipation. Starting from the constraints to achieve time smoothness, which can quickly become prohibitive for they have to take the parasitic modes into consideration, we explain how the distinct lack of observability for certain lattice Boltzmann schemes -- seen as dynamical systems on a commutative ring -- can yield rather simple conditions and be easily studied as far as their initialisation is concerned. This comes from the reduced number of initialisation schemes at the fully discrete level. These theoretical results are successfully assessed on several lattice Boltzmann methods.

==> initializationAndBulk_new_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'initializationAndBulk_new_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{870.11943829bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42091911)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{initializationAndBulk_new_new.pdf}}%
    \put(0.43226284,0.14844709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\schemeMatrix$\end{tabular}}}}%
    \put(0.568171,0.14951106){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\schemeMatrix^{\nonTriviallyRelaxingMomentsNumber-1}$\end{tabular}}}}%
    \put(0.73563122,0.14844709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\schemeMatrix$\end{tabular}}}}%
    \put(0.86410795,0.14844709){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\schemeMatrix$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{initializationAndBulk_new_new.pdf}}%
    \put(0.36893872,0.00150394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$0$\end{tabular}}}}%
    \put(0.49353925,0.00134233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\timeStep$\end{tabular}}}}%
    \put(0.65989914,0.0023973){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nonTriviallyRelaxingMomentsNumber\timeStep$\end{tabular}}}}%
    \put(0.7673684,0.00242424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(\nonTriviallyRelaxingMomentsNumber+1)\timeStep$\end{tabular}}}}%
    \put(0.89585208,0.00242424){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(\nonTriviallyRelaxingMomentsNumber+2)\timeStep$\end{tabular}}}}%
    \put(0.03212115,0.13389259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Lattice Boltzmann sch.\end{tabular}}}}%
    \put(-0.00103255,0.28557399){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Corr. bulk Finite Difference sch.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{initializationAndBulk_new_new.pdf}}%
    \put(0.48779147,0.40694832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Initialization\end{tabular}}}}%
    \put(0.84427793,0.40694832){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Bulk\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{initializationAndBulk_new_new.pdf}}%
    \put(0.34437765,0.0650839){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\boldOther{\discreteMoment}(0,\cdot)$\end{tabular}}}}%
    \put(0.46926995,0.06507491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\boldOther{\discreteMoment}(\timeStep,\cdot)$\end{tabular}}}}%
    \put(0.63563884,0.06507491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\boldOther{\discreteMoment}(\nonTriviallyRelaxingMomentsNumber \timeStep,\cdot)$\end{tabular}}}}%
    \put(0.7308183,0.06507491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\boldOther{\discreteMoment}((\nonTriviallyRelaxingMomentsNumber+1) \timeStep,\cdot)$\end{tabular}}}}%
    \put(0.87186561,0.06507491){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\boldOther{\discreteMoment}((\nonTriviallyRelaxingMomentsNumber+2) \timeStep,\cdot)$\end{tabular}}}}%
    \put(0.73022778,0.31693429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\discreteMoment_1((\nonTriviallyRelaxingMomentsNumber+1) \timeStep,\cdot)$\end{tabular}}}}%
    \put(0.87851156,0.31693429){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\discreteMoment_1((\nonTriviallyRelaxingMomentsNumber+2) \timeStep,\cdot)$\end{tabular}}}}%
    \put(0.2317486,0.20317911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\pointWiseDiscretisationInitialDatum$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{initializationAndBulk_new_new.pdf}}%
    \put(0.30062214,0.18659966){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\initialisationOperator_1$\end{tabular}}}}%
    \put(0.30069397,0.1546191){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\initialisationOperator_2$\end{tabular}}}}%
    \put(0.30050989,0.12769877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\initialisationOperator_3$\end{tabular}}}}%
    \put(0.30028993,0.102126){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\initialisationOperator_4$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> layerMatch_new_new.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'layerMatch_new_new.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{704.09888864bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52323383)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{layerMatch_new_new.pdf}}%
    \put(0.66616237,0.34107275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Behavior from  the \\ modified equation of \\ the \strong{corresponding bulk} \\ \strong{\fd scheme}. \\\end{tabular}}}}%
    \put(0.01266024,0.10345573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bigO{1}$\end{tabular}}}}%
    \put(0.0059584,0.21133011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bigO{\spaceStep}$\end{tabular}}}}%
    \put(-0.00127601,0.31921562){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bigO{\spaceStep^2}$\end{tabular}}}}%
    \put(0.27732819,0.50596885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Behavior from the modified equations of the \strong{\iniSchemes{}}.\\\\\end{tabular}}}}%
    \put(0.13367777,0.00162555){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\timeStep$\end{tabular}}}}%
    \put(0.29969928,0.00292928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\nonTriviallyRelaxingMomentsNumber \timeStep$\end{tabular}}}}%
    \put(0.60,0.00292928){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\timeVariable$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{layerMatch_new_new.pdf}}%
    \put(0.65322001,0.45721954){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Behavior from the modified \\equations of the \strong{\stSchemes{}}.\\\\\end{tabular}}}}%
  \end{picture}%
\endgroup%

